A new method to measure the spectra of transiting exoplanet atmospheres using multi-object spectroscopy

Traditionally, ground-based spectrophotometric observations probing transiting exoplanet atmospheres have employed a linear map between comparison and target star light curves (e.g. via differential spectrophotometry) to correct for systematics contaminating the transit signal. As an alternative to this conventional method, we introduce a new Gaussian Processes (GP) regression-based method to analyse ground-based spectrophotometric data. Our new method allows for a generalised non-linear mapping between the target transit light curves and the time series used to detrend them. This represents an improvement compared to previous studies because the target and comparison star fluxes are affected by different telluric and instrumental systematics, which are complex and non-linear. We apply our method to six Gemini/GMOS transits of the warm (T$_{\rm eq}$ = 990 K) Neptune HAT-P-26b. We obtain on average $\sim$20 % better transit depth precision and residual scatter on the white light curve compared to the conventional method when using the comparison star light curve as a GP regressor and $\sim$20% worse when explicitly not using the comparison star. Ultimately, with only a cost of 30% precision on the transmission spectra, our method overcomes the necessity of using comparison stars in the instrument field of view, which has been one of the limiting factors for ground-based observations of the atmospheres of exoplanets transiting bright stars. We obtain a flat transmission spectrum for HAT-P-26b in the range of 490-900 nm that can be explained by the presence of a grey opacity cloud deck, and indications of transit timing variations, both of which are consistent with previous measurements.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
